Neural numerical homogenization based on Deep Ritz corrections

Numerical homogenization methods aim at providing appropriate coarse-scale approximations of solutions to (elliptic) partial differential equations that involve highly oscillatory coefficients. The localized orthogonal decomposition (LOD) method is an effective way of dealing with such coefficients, especially if they are non-periodic and non-smooth. It modifies classical finite element basis functions by suitable fine-scale corrections. In this paper, we make use of the structure of the LOD method, but we propose to calculate the corrections based on a Deep Ritz approach involving a parametrization of the coefficients to tackle temporal variations or uncertainties. Numerical examples for a parabolic model problem are presented to assess the performance of the approach.

==> loss_line0_0.dat <==
x y
1 0.016575115
101 -4.2860398
201 -4.7264013
301 -4.7760639
401 -4.7883286
501 -4.7964954
601 -4.8004584
701 -4.8028612
801 -4.8032804
901 -4.8063564
1001 -4.8075223
1101 -4.8076444
1201 -4.8088713
1301 -4.808383
1401 -4.8095856
1501 -4.8105984
1601 -4.8110151
1701 -4.8112411
1801 -4.8113241
1901 -4.8076601
2001 -4.8116941
2101 -4.8121657
2201 -4.8123417
2301 -4.8123331
2401 -4.8126068
2501 -4.8126864
2601 -4.8127713
2701 -4.812839
2801 -4.812974
2901 -4.8126059
3001 -4.8130717
3101 -4.8129115
3201 -4.8132892
3301 -4.8115988
3401 -4.8133583
3501 -4.8134208
3601 -4.8135862
3701 -4.8135319
3801 -4.813448
3901 -4.8133497
4001 -4.8134489
4101 -4.8133335
4201 -4.8136177
4301 -4.8128862
4401 -4.8138084
4501 -4.8132591
4601 -4.813189
4701 -4.8136244
4801 -4.8139501
4901 -4.814064
5001 -4.8140931
5101 -4.8124099
5201 -4.8140683
5301 -4.8141356
5401 -4.8139801
5501 -4.8141847
5601 -4.8142157
5701 -4.8133879
5801 -4.8142214
5901 -4.8142695
6001 -4.8141375
6101 -4.8142972
6201 -4.8138828
6301 -4.8140879
6401 -4.8139591
6501 -4.8143902
6601 -4.8142085
6701 -4.8144064
6801 -4.8144088
6901 -4.8144279
7001 -4.814146
7101 -4.8144617
7201 -4.8144064
7301 -4.814424
7401 -4.8143287
7501 -4.8143888
7601 -4.8144579
7701 -4.8143797
7801 -4.814435
7901 -4.8143954
8001 -4.8138218
8101 -4.814558


==> loss_line0_1.dat <==
x y
8202 -4.81463
8302 -4.8147082
8402 -4.8147497
8502 -4.8147812
8602 -4.8148127
8702 -4.8148403
8802 -4.8148646
8902 -4.8148856
9002 -4.8149023
9102 -4.8149176
9202 -4.8149314
9302 -4.8149438
9402 -4.8149567
9502 -4.8149676
9602 -4.8149772
9702 -4.8149862
9802 -4.8149948
9902 -4.8150024
10002 -4.8150096
10102 -4.8150167


==> loss_line1_0.dat <==
x y
1 1.0017197
101 0.33148523
201 0.13575315
301 0.090083714
401 0.074618746
501 0.062224529
601 0.055216521
701 0.050496122
801 0.049626728
901 0.042708052
1001 0.039772509
1101 0.039452517
1201 0.036079082
1301 0.037458051
1401 0.033961082
1501 0.030708599
1601 0.029265456
1701 0.028452193
1801 0.028147758
1901 0.039411079
2001 0.026747897
2101 0.02484976
2201 0.024103298
2301 0.024140246
2401 0.022932706
2501 0.022569253
2601 0.022175303
2701 0.021855937
2801 0.021205114
2901 0.022937024
3001 0.020720907
3101 0.021508827
3201 0.019600992
3301 0.0271156
3401 0.019231217
3501 0.018890922
3601 0.017958395
3701 0.018270009
3801 0.018740926
3901 0.019277506
4001 0.018735641
4101 0.019364638
4201 0.017775491
4301 0.021630491
4401 0.016623976
4501 0.019759496
4601 0.020124485
4701 0.01773645
4801 0.015714485
4901 0.014942462
5001 0.014738942
5101 0.023807727
5201 0.014912609
5301 0.014436858
5401 0.01551471
5501 0.014079165
5601 0.013848683
5701 0.019070918
5801 0.013805712
5901 0.013438593
6001 0.014423132
6101 0.013223166
6201 0.01615265
6301 0.01477585
6401 0.015654504
6501 0.012471628
6601 0.013902211
6701 0.012335904
6801 0.012315819
6901 0.012153939
7001 0.014361206
7101 0.011861164
7201 0.012335904
7301 0.012186487
7401 0.012973674
7501 0.012483533
7601 0.011894513
7701 0.012558668
7801 0.012092676
7901 0.01242788
8001 0.016540368
8101 0.010985599


==> loss_line1_1.dat <==
x y
8202 0.010282512
8302 0.0094598807
8402 0.0089929885
8502 0.0086219456
8602 0.0082342
8702 0.0078777143
8802 0.0075503587
8902 0.0072560769
9002 0.0070131766
9102 0.0067834893
9202 0.0065684011
9302 0.0063693913
9402 0.0061559215
9502 0.0059680574
9602 0.0057997529
9702 0.0056352097
9802 0.0054747667
9902 0.0053280964
10002 0.0051868275
10102 0.0050416018


==> network_size_line0_0.dat <==
x y label
404 35.492793 {w16}
1316 17.084573 {w32}
4676 8.1458928 {w64}
17540 4.2267987 {w128}


==> network_size_line0_1.dat <==
x y
404 93.064232
1316 55.15944
4676 24.107801
17540 13.24332


==> network_size_line0_2.dat <==
x y label
948 14.281423 {w16}
3428 4.9824038 {w32}
12996 1.9429796 {w64}
50564 1.1410538 {w128}


==> network_size_line0_3.dat <==
x y
948 50.060159
3428 18.917891
12996 7.0101494
50564 3.5875447


==> network_size_line0_4.dat <==
x y label
2036 7.097611 {w16}
7652 3.021369 {w32}
29636 1.6364465 {w64}
116612 0.99321468 {w128}


==> network_size_line0_5.dat <==
x y
2036 25.561006
7652 11.544857
29636 6.5342387
116612 3.1228612


==> network_size_line1_0.dat <==
x y label
404 30.23766 {w16}
1316 12.534758 {w32}
4676 5.9685643 {w64}
17540 3.1704842 {w128}


==> network_size_line1_1.dat <==
x y
404 81.071898
1316 36.556376
4676 18.286581
17540 8.2192851


==> network_size_line1_2.dat <==
x y label
948 11.622719 {w16}
3428 4.0620535 {w32}
12996 1.7461199 {w64}
50564 1.0705122 {w128}


==> network_size_line1_3.dat <==
x y
948 40.541465
3428 12.553495
12996 5.6230218
50564 4.291431


==> network_size_line1_4.dat <==
x y label
2036 5.6527227 {w16}
7652 2.6046424 {w32}
29636 1.4943647 {w64}
116612 0.90638359 {w128}


==> network_size_line1_5.dat <==
x y
2036 21.435178
7652 7.7524681
29636 5.6102552
116612 3.951035


==> network_size_line2_0.dat <==
x y label
2.8439099 35.492793 {w16}
3.6719926 17.084573 {w32}
5.7128383 8.1458928 {w64}
12.269611 4.2267987 {w128}


==> network_size_line2_1.dat <==
x y label
3.884768 14.281423 {w16}
4.9773615 4.9824038 {w32}
7.7796348 1.9429796 {w64}
13.432056 1.1410538 {w128}


==> network_size_line2_2.dat <==
x y label
5.7394607 7.097611 {w16}
7.7775288 3.021369 {w32}
12.890169 1.6364465 {w64}
25.784421 0.99321468 {w128}


==> solution_cross_sections_line0_0.dat <==
x y
0 0
0.027777778 0.0074791921
0.055555556 0.011253873
0.083333333 0.015900883
0.11111111 0.020782269
0.13888889 0.024238132
0.16666667 0.027009392
0.19444444 0.02865855
0.22222222 0.0312493
0.25 0.032235432
0.27777778 0.033239057
0.30555556 0.033971981
0.33333333 0.034846953
0.36111111 0.03546697
0.38888889 0.035965567
0.41666667 0.036243596
0.44444444 0.03657699
0.47222222 0.036610899
0.5 0.036570683
0.52777778 0.036487508
0.55555556 0.036280541
0.58333333 0.036092752
0.61111111 0.035716056
0.63888889 0.035137436
0.66666667 0.034484916
0.69444444 0.033878411
0.72222222 0.032881927
0.75 0.031458139
0.77777778 0.029744582
0.80555556 0.028236785
0.83333333 0.025449985
0.86111111 0.023306234
0.88888889 0.020309828
0.91666667 0.015492359
0.94444444 0.010428296
0.97222222 0.0059845869
1 0


==> solution_cross_sections_line0_1.dat <==
x y
0 0
0.027777778 0.0053963637
0.055555556 0.010792727
0.083333333 0.016189091
0.11111111 0.019777762
0.13888889 0.023366433
0.16666667 0.026955104
0.19444444 0.028668025
0.22222222 0.030380947
0.25 0.032093868
0.27777778 0.032968282
0.30555556 0.033842696
0.33333333 0.034717111
0.36111111 0.035237305
0.38888889 0.0357575
0.41666667 0.036277695
0.44444444 0.036344863
0.47222222 0.036412032
0.5 0.0364792
0.52777778 0.036308673
0.55555556 0.036138146
0.58333333 0.03596762
0.61111111 0.035465504
0.63888889 0.034963387
0.66666667 0.034461271
0.69444444 0.033463428
0.72222222 0.032465585
0.75 0.031467741
0.77777778 0.029440647
0.80555556 0.027413552
0.83333333 0.025386457
0.86111111 0.02216366
0.88888889 0.018940863
0.91666667 0.015718066
0.94444444 0.01047871
0.97222222 0.0052393552
1 0


==> solution_cross_sections_line0_2.dat <==
x y
0 0
0.027777778 0.0067194914
0.055555556 0.010842632
0.083333333 0.01604304
0.11111111 0.021003785
0.13888889 0.02427947
0.16666667 0.026998695
0.19444444 0.028675662
0.22222222 0.03121634
0.25 0.032245348
0.27777778 0.033252918
0.30555556 0.033968862
0.33333333 0.034853468
0.36111111 0.035472442
0.38888889 0.035956874
0.41666667 0.036254573
0.44444444 0.036585973
0.47222222 0.036612419
0.5 0.036576269
0.52777778 0.03648739
0.55555556 0.036285798
0.58333333 0.036099334
0.61111111 0.035714191
0.63888889 0.035149479
0.66666667 0.03449909
0.69444444 0.033859443
0.72222222 0.032886313
0.75 0.031455988
0.77777778 0.029741736
0.80555556 0.028262328
0.83333333 0.025437741
0.86111111 0.023349869
0.88888889 0.020493591
0.91666667 0.015632335
0.94444444 0.010078595
0.97222222 0.0053687432
1 0


==> solution_cross_sections_line0_3.dat <==
x y
0 -0
0.027777778 0.0058606982
0.055555556 0.011266578
0.083333333 0.01600594
0.11111111 0.020098276
0.13888889 0.023572508
0.16666667 0.026466073
0.19444444 0.028823905
0.22222222 0.030697173
0.25 0.032141773
0.27777778 0.033216623
0.30555556 0.033981781
0.33333333 0.034496491
0.36111111 0.034817199
0.38888889 0.034995635
0.41666667 0.035077025
0.44444444 0.035098517
0.47222222 0.035087872
0.5 0.035062468
0.52777778 0.035028663
0.55555556 0.034981521
0.58333333 0.034904932
0.61111111 0.03477211
0.63888889 0.034546467
0.66666667 0.034182839
0.69444444 0.033629042
0.72222222 0.032827717
0.75 0.031718419
0.77777778 0.03023989
0.80555556 0.028332452
0.83333333 0.025940445
0.86111111 0.023014627
0.88888889 0.01951445
0.91666667 0.015410136
0.94444444 0.010684526
0.97222222 0.0053351619
1 -0


==> solution_cross_sections_line0_4.dat <==
x y
0 0
0.027777778 0.0067223449
0.055555556 0.010840043
0.083333333 0.016044094
0.11111111 0.021002555
0.13888889 0.024279315
0.16666667 0.026997485
0.19444444 0.028676988
0.22222222 0.031213579
0.25 0.032246988
0.27777778 0.033257194
0.30555556 0.033963093
0.33333333 0.034856232
0.36111111 0.035472867
0.38888889 0.03595001
0.41666667 0.036248359
0.44444444 0.036601352
0.47222222 0.036611334
0.5 0.036578306
0.52777778 0.036485194
0.55555556 0.036283389
0.58333333 0.036101744
0.61111111 0.035715978
0.63888889 0.035149733
0.66666667 0.034498746
0.69444444 0.033860897
0.72222222 0.0328862
0.75 0.031455443
0.77777778 0.029744315
0.80555556 0.028261752
0.83333333 0.025439384
0.86111111 0.023349432
0.88888889 0.020493289
0.91666667 0.015632948
0.94444444 0.010078402
0.97222222 0.0053695791
1 0


==> solution_cross_sections_line0_5.dat <==
x y
0 0
0.027777778 0.0067194807
0.055555556 0.010842614
0.083333333 0.016043013
0.11111111 0.021003751
0.13888889 0.024279426
0.16666667 0.026998649
0.19444444 0.028675615
0.22222222 0.031216255
0.25 0.032245285
0.27777778 0.033253061
0.30555556 0.033969217
0.33333333 0.034853789
0.36111111 0.035471867
0.38888889 0.035955518
0.41666667 0.036254257
0.44444444 0.03658678
0.47222222 0.036612634
0.5 0.036576153
0.52777778 0.036487156
0.55555556 0.036285755
0.58333333 0.036099329
0.61111111 0.035714186
0.63888889 0.03514947
0.66666667 0.034499077
0.69444444 0.03385943
0.72222222 0.032886301
0.75 0.031455976
0.77777778 0.029741723
0.80555556 0.028262315
0.83333333 0.025437729
0.86111111 0.023349857
0.88888889 0.02049358
0.91666667 0.015632327
0.94444444 0.01007859
0.97222222 0.0053687406
1 0


==> solution_cross_sections_line1_0.dat <==
x y
0 0
0.027777778 0.022816843
0.055555556 0.035708315
0.083333333 0.053254935
0.11111111 0.073871205
0.13888889 0.089534318
0.16666667 0.10385756
0.19444444 0.11379835
0.22222222 0.13153421
0.25 0.13856721
0.27777778 0.14508657
0.30555556 0.1495402
0.33333333 0.15392658
0.36111111 0.17224829
0.38888889 0.18681005
0.41666667 0.19095152
0.44444444 0.19341604
0.47222222 0.1882396
0.5 0.17369111
0.52777778 0.16654101
0.55555556 0.16265739
0.58333333 0.15989969
0.61111111 0.15483319
0.63888889 0.1487137
0.66666667 0.14276329
0.69444444 0.13758173
0.72222222 0.12969507
0.75 0.11963667
0.77777778 0.109262
0.80555556 0.10097377
0.83333333 0.086904425
0.86111111 0.077008694
0.88888889 0.064475748
0.91666667 0.046584549
0.94444444 0.029651839
0.97222222 0.016284058
1 0


==> solution_cross_sections_line1_1.dat <==
x y
0 0
0.027777778 0.017199094
0.055555556 0.034398187
0.083333333 0.051597281
0.11111111 0.067526199
0.13888889 0.083455118
0.16666667 0.099384036
0.19444444 0.11010102
0.22222222 0.120818
0.25 0.13153498
0.27777778 0.13678536
0.30555556 0.14203574
0.33333333 0.14728612
0.36111111 0.15600719
0.38888889 0.16472826
0.41666667 0.17344932
0.44444444 0.17032829
0.47222222 0.16720725
0.5 0.16408622
0.52777778 0.16062145
0.55555556 0.15715667
0.58333333 0.1536919
0.61111111 0.14851943
0.63888889 0.14334696
0.66666667 0.13817448
0.69444444 0.13084216
0.72222222 0.12350985
0.75 0.11617753
0.77777778 0.10538081
0.80555556 0.094584092
0.83333333 0.083787373
0.86111111 0.071119375
0.88888889 0.058451378
0.91666667 0.045783381
0.94444444 0.030522254
0.97222222 0.015261127
1 0


==> solution_cross_sections_line1_2.dat <==
x y
0 0
0.027777778 0.021829631
0.055555556 0.034906063
0.083333333 0.052525677
0.11111111 0.072747149
0.13888889 0.088218466
0.16666667 0.10257582
0.19444444 0.11234839
0.22222222 0.12944009
0.25 0.13628832
0.27777778 0.14230034
0.30555556 0.14637726
0.33333333 0.15252325
0.36111111 0.16192659
0.38888889 0.17382818
0.41666667 0.18040823
0.44444444 0.17877932
0.47222222 0.1733379
0.5 0.16894702
0.52777778 0.1661377
0.55555556 0.16191259
0.58333333 0.15903415
0.61111111 0.15385715
0.63888889 0.14791774
0.66666667 0.14213978
0.69444444 0.13687275
0.72222222 0.12904694
0.75 0.11909991
0.77777778 0.10878766
0.80555556 0.1005217
0.83333333 0.086486193
0.86111111 0.076707138
0.88888889 0.064321761
0.91666667 0.046529201
0.94444444 0.029209921
0.97222222 0.015554432
1 0


==> solution_cross_sections_line1_3.dat <==
x y
0 0
0.027777778 0.018114866
0.055555556 0.036296887
0.083333333 0.053513542
0.11111111 0.069014505
0.13888889 0.083264383
0.16666667 0.097003409
0.19444444 0.1107674
0.22222222 0.12380995
0.25 0.13350405
0.27777778 0.13943964
0.30555556 0.14483849
0.33333333 0.14991907
0.36111111 0.15685023
0.38888889 0.16265395
0.41666667 0.16610951
0.44444444 0.16631424
0.47222222 0.16438436
0.5 0.1619747
0.52777778 0.15942945
0.55555556 0.15610465
0.58333333 0.15104201
0.61111111 0.14603636
0.63888889 0.14109989
0.66666667 0.13523779
0.69444444 0.12890218
0.72222222 0.12179815
0.75 0.1136151
0.77777778 0.10449163
0.80555556 0.09468726
0.83333333 0.084213925
0.86111111 0.072762997
0.88888889 0.059944635
0.91666667 0.045690268
0.94444444 0.030551248
0.97222222 0.015642439
1 0


==> solution_cross_sections_line1_4.dat <==
x y
0 0
0.027777778 0.021976073
0.055555556 0.035302129
0.083333333 0.053396024
0.11111111 0.074031363
0.13888889 0.089562653
0.16666667 0.1037964
0.19444444 0.11377315
0.22222222 0.13141081
0.25 0.13863327
0.27777778 0.14516822
0.30555556 0.1496204
0.33333333 0.15415259
0.36111111 0.17217839
0.38888889 0.18683546
0.41666667 0.19143593
0.44444444 0.19313829
0.47222222 0.18824496
0.5 0.17395427
0.52777778 0.16652883
0.55555556 0.16255977
0.58333333 0.16003158
0.61111111 0.15485091
0.63888889 0.14877054
0.66666667 0.14284591
0.69444444 0.13751993
0.72222222 0.12969572
0.75 0.11964675
0.77777778 0.10930854
0.80555556 0.10099216
0.83333333 0.086887442
0.86111111 0.077063308
0.88888889 0.064602423
0.91666667 0.046720059
0.94444444 0.029332279
0.97222222 0.01562436
1 0


==> solution_cross_sections_line1_5.dat <==
x y
0 0
0.027777778 0.021983328
0.055555556 0.035310852
0.083333333 0.053399673
0.11111111 0.074040038
0.13888889 0.089565738
0.16666667 0.10382744
0.19444444 0.11376013
0.22222222 0.13143439
0.25 0.13862714
0.27777778 0.14511153
0.30555556 0.14959089
0.33333333 0.15411863
0.36111111 0.17230916
0.38888889 0.1866884
0.41666667 0.19153245
0.44444444 0.19328189
0.47222222 0.18823291
0.5 0.1739813
0.52777778 0.16654183
0.55555556 0.16259213
0.58333333 0.16000409
0.61111111 0.15487899
0.63888889 0.14877695
0.66666667 0.14284349
0.69444444 0.13753315
0.72222222 0.12968402
0.75 0.11965802
0.77777778 0.10930177
0.80555556 0.10099563
0.83333333 0.086888842
0.86111111 0.077055774
0.88888889 0.064602347
0.91666667 0.046726181
0.94444444 0.029335245
0.97222222 0.015622035
1 0


==> solution_cross_sections_line2_0.dat <==
x y
0 0
0.027777778 0.028975881
0.055555556 0.043814129
0.083333333 0.064839866
0.11111111 0.10362528
0.13888889 0.19347134
0.16666667 0.25114303
0.19444444 0.28402724
0.22222222 0.31308128
0.25 0.32152826
0.27777778 0.33408335
0.30555556 0.34792315
0.33333333 0.36725446
0.36111111 0.37852993
0.38888889 0.38195149
0.41666667 0.38013466
0.44444444 0.36943454
0.47222222 0.35519513
0.5 0.33210189
0.52777778 0.30121369
0.55555556 0.26724117
0.58333333 0.26329255
0.61111111 0.25396778
0.63888889 0.2446249
0.66666667 0.23615698
0.69444444 0.22865523
0.72222222 0.21689949
0.75 0.20250171
0.77777778 0.18876386
0.80555556 0.17713424
0.83333333 0.15563451
0.86111111 0.13851605
0.88888889 0.11471074
0.91666667 0.080515634
0.94444444 0.048939604
0.97222222 0.025833543
1 0


==> solution_cross_sections_line2_1.dat <==
x y
0 0
0.027777778 0.023094837
0.055555556 0.046189674
0.083333333 0.069284511
0.11111111 0.1236979
0.13888889 0.17811128
0.16666667 0.23252467
0.19444444 0.24910156
0.22222222 0.26567846
0.25 0.28225536
0.27777778 0.29725383
0.30555556 0.31225231
0.33333333 0.32725078
0.36111111 0.3317833
0.38888889 0.33631581
0.41666667 0.34084833
0.44444444 0.32012148
0.47222222 0.29939462
0.5 0.27866777
0.52777778 0.26803112
0.55555556 0.25739448
0.58333333 0.24675783
0.61111111 0.2383451
0.63888889 0.22993237
0.66666667 0.22151964
0.69444444 0.21091851
0.72222222 0.20031738
0.75 0.18971624
0.77777778 0.17353022
0.80555556 0.15734419
0.83333333 0.14115817
0.86111111 0.1199589
0.88888889 0.098759634
0.91666667 0.077560367
0.94444444 0.051706911
0.97222222 0.025853456
1 0


==> solution_cross_sections_line2_2.dat <==
x y
0 0
0.027777778 0.033460515
0.055555556 0.047053879
0.083333333 0.072834418
0.11111111 0.13638683
0.13888889 0.19418308
0.16666667 0.23762159
0.19444444 0.25751398
0.22222222 0.28062701
0.25 0.29034529
0.27777778 0.3062491
0.30555556 0.32003703
0.33333333 0.33570838
0.36111111 0.34500352
0.38888889 0.35275196
0.41666667 0.35451374
0.44444444 0.33485827
0.47222222 0.31695393
0.5 0.30081557
0.52777778 0.28533961
0.55555556 0.26493279
0.58333333 0.25509744
0.61111111 0.24340862
0.63888889 0.23529524
0.66666667 0.22778842
0.69444444 0.21986542
0.72222222 0.20782518
0.75 0.19364683
0.77777778 0.18042072
0.80555556 0.16878766
0.83333333 0.14727589
0.86111111 0.13017132
0.88888889 0.1069163
0.91666667 0.075948431
0.94444444 0.048123879
0.97222222 0.026050565
1 0


==> solution_cross_sections_line2_3.dat <==
x y
0 0
0.027777778 0.028542261
0.055555556 0.044217454
0.083333333 0.062833186
0.11111111 0.10279382
0.13888889 0.19073066
0.16666667 0.24805465
0.19444444 0.28117243
0.22222222 0.30581537
0.25 0.31502723
0.27777778 0.32706238
0.30555556 0.34348327
0.33333333 0.3617784
0.36111111 0.37175876
0.38888889 0.37388601
0.41666667 0.37156925
0.44444444 0.36290481
0.47222222 0.35001559
0.5 0.32561258
0.52777778 0.29368436
0.55555556 0.26203236
0.58333333 0.25812211
0.61111111 0.24797978
0.63888889 0.23882509
0.66666667 0.23227425
0.69444444 0.22403521
0.72222222 0.21189397
0.75 0.19851917
0.77777778 0.18618302
0.80555556 0.17315078
0.83333333 0.15332903
0.86111111 0.13656011
0.88888889 0.11290761
0.91666667 0.080812466
0.94444444 0.049651872
0.97222222 0.025662757
1 0


==> solution_cross_sections_line2_4.dat <==
x y
0 0
0.027777778 0.027384256
0.055555556 0.042658685
0.083333333 0.064715608
0.11111111 0.10380929
0.13888889 0.19307908
0.16666667 0.25088668
0.19444444 0.284492
0.22222222 0.31224676
0.25 0.32209532
0.27777778 0.33448245
0.30555556 0.34825206
0.33333333 0.36756739
0.36111111 0.3784821
0.38888889 0.38181326
0.41666667 0.3806786
0.44444444 0.36924216
0.47222222 0.35542047
0.5 0.33236064
0.52777778 0.30126488
0.55555556 0.26725689
0.58333333 0.26335445
0.61111111 0.25393004
0.63888889 0.24459492
0.66666667 0.23630428
0.69444444 0.22848937
0.72222222 0.21691526
0.75 0.20248232
0.77777778 0.18883556
0.80555556 0.17716153
0.83333333 0.1556188
0.86111111 0.13854605
0.88888889 0.11488236
0.91666667 0.080620121
0.94444444 0.048591323
0.97222222 0.025162898
1 0


==> solution_cross_sections_line2_5.dat <==
x y
0 0
0.027777778 0.027408667
0.055555556 0.042773057
0.083333333 0.064808065
0.11111111 0.10385891
0.13888889 0.19318131
0.16666667 0.2510421
0.19444444 0.28445909
0.22222222 0.31263868
0.25 0.32199437
0.27777778 0.33432437
0.30555556 0.34834617
0.33333333 0.36772128
0.36111111 0.37843761
0.38888889 0.38202853
0.41666667 0.38070365
0.44444444 0.36895986
0.47222222 0.35513658
0.5 0.33242077
0.52777778 0.30116697
0.55555556 0.26724505
0.58333333 0.26340719
0.61111111 0.25400913
0.63888889 0.24467412
0.66666667 0.23630133
0.69444444 0.22852165
0.72222222 0.21686824
0.75 0.20246876
0.77777778 0.18885056
0.80555556 0.17719835
0.83333333 0.15560888
0.86111111 0.13856667
0.88888889 0.11485993
0.91666667 0.080634653
0.94444444 0.048578359
0.97222222 0.025137722
1 0

